Photo-dynamical characterisation of the TOI-178 resonant chain

The TOI-178 system consists of a nearby late K-dwarf transited by six planets in the super-Earth to mini-Neptune regime, with radii ranging from 1.2 to 2.9 earth radius and orbital periods between 1.9 and 20.7 days. All planets but the innermost one form a chain of Laplace resonances. The fine-tuning and fragility of such orbital configurations ensure that no significant scattering or collision event has taken place since the formation and migration of the planets in the protoplanetary disc, hence providing important anchors for planet formation models. We aim to improve the characterisation of the architecture of this key system, and in particular the masses and radii of its planets. In addition, since this system is one of the few resonant chains that can be characterised by both photometry and radial velocities, we aim to use it as a test bench for the robustness of the planetary mass determination with each technique. We perform a global analysis of all available photometry and radial velocity. We also try different sets of priors on the masses and eccentricity, as well as different stellar activity models, to study their effects on the masses estimated by each method. We show how stellar activity is preventing us from obtaining a robust mass estimation for the three outer planets using radial velocity data alone. We also show that our joint photo-dynamical and radial velocity analysis resulted in a robust mass determination for planets c to g, with precision of 12% for the mass of planet c, and better than 10% for planets d to g. The new precisions on the radii range from 2 to 3%. The understanding of this synergy between photometric and radial velocity measurements will be valuable during the PLATO mission. We also show that TOI-178 is indeed currently locked in the resonant configuration, librating around an equilibrium of the chain.

==> TOI178_Table_starnoise.txt <==
\begin{table*} 
\begin{small} 
\caption{Fitted properties of the star and noise parameters} 
\label{tab:stellarParam} 
\centering 
\begin{tabular}{llll} 
\hline 
Parameter &  Prior & photo-dynamical & photo-dynamical + RV   \\ 
\hline\hline 
\multicolumn{3}{c}{Star}\\ 
\hline 
$\rho_{\star}$ [$\rho_\odot$]&$\mathcal{N}$(2.23,0.14)&$2.244_{-0.019}^{+0.006}$&$2.34_{-0.10}^{+0.07}$ \\ 
$R_{\star}$ [$R_\odot$]&$\mathcal{N}$(0.66,0.01)&$0.6659_{-0.0075}^{+0.0039}$&$0.6592_{-0.0094}^{+0.0084}$ \\ 
\hline\hline 
\multicolumn{4}{c}{TESS}\\ 
\hline 
$\sigma$&$\mathcal{U}$(0.0e+00,1.0e+30)&$1.7e-05_{-1.1e-05}^{+1.7e-05}$&$1.7e-05_{-1.1e-05}^{+1.5e-05}$ \\ 
$u1$&$\mathcal{N}$(0.49,0.02)&$0.485_{-0.009}^{+0.011}$&$0.485_{-0.018}^{+0.015}$ \\ 
$u2$&$\mathcal{N}$(0.19,0.05)&$0.144_{-0.005}^{+0.021}$&$0.167_{-0.035}^{+0.047}$ \\ 
\hline\hline 
\multicolumn{4}{c}{CHEOPS}\\ 
\hline 
$\sigma$&$\mathcal{U}$(0.0e+00,1.0e+30)&$3.0e-04_{-5.3e-06}^{+5.9e-06}$&$3.0e-04_{-5.8e-06}^{+5.8e-06}$ \\ 
$u1$&$\mathcal{N}$(0.54,0.02)&$0.550_{-0.018}^{+0.006}$&$0.551_{-0.022}^{+0.019}$ \\ 
$u2$&$\mathcal{N}$(0.16,0.03)&$0.153_{-0.007}^{+0.017}$&$0.174_{-0.022}^{+0.024}$ \\ 
\hline\hline 
\multicolumn{4}{c}{NGTS}\\ 
\hline 
$\sigma$&$\mathcal{U}$(0.0e+00,1.0e+30)&$4.0e-05_{-2.5e-05}^{+3.1e-05}$&$3.9e-05_{-2.7e-05}^{+3.3e-05}$ \\ 
$u1$&$\mathcal{N}$(0.53,0.03)&$0.524_{-0.012}^{+0.017}$&$0.514_{-0.021}^{+0.030}$ \\ 
$u2$&$\mathcal{N}$(0.17,0.04)&$0.174_{-0.014}^{+0.008}$&$0.139_{-0.030}^{+0.037}$ \\ 
\hline\hline 
\multicolumn{4}{c}{ESPRESSO}\\ 
\hline 
offset RV&$\mathcal{U}$(-1.0e+300,1.0e+300)&$-$&$57159.10_{-0.16}^{+4.14}$ \\ 
offset $H\alpha$&$\mathcal{U}$(-1.0e+300,1.0e+300)&$-$&$0.3242_{-0.0081}^{+0.0084}$ \\ 
offset FWHM&$\mathcal{U}$(-1.0e+300,1.0e+300)&$-$&$6729.20_{-0.22}^{+0.79}$ \\ 
$\sigma$ RV&$\mathcal{U}$(0.0e+00,3.0e+01)&$-$&$0.94_{-0.11}^{+0.30}$ \\ 
$\sigma$ H$\alpha$&$\mathcal{U}$(0.0e+00,3.0e+01)&$-$&$0.00107_{-6.5e-04}^{+4.6e-04}$ \\ 
$\sigma$ FWHM&$\mathcal{U}$(0.0e+00,3.0e+01)&$-$&$3.84_{-0.16}^{+0.81}$ \\ 
$GP \alpha_{000}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$10.83_{-5.49}^{+0.06}$ \\ 
$GP \alpha_{010}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$0.003_{-0.021}^{+0.021}$ \\ 
$GP \alpha_{011}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-0.003_{-0.022}^{+0.020}$ \\ 
$GP \alpha_{020}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-12.06_{-4.27}^{+0.15}$ \\ 
$GP \alpha_{021}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$21.57_{-0.49}^{+0.25}$ \\ 
$GP \alpha_{100}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$16.35_{-1.25}^{+0.28}$ \\ 
$GP \alpha_{110}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$0.016_{-0.014}^{+0.013}$ \\ 
$GP \beta_{110}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-0.014_{-0.013}^{+0.012}$ \\ 
$GP \alpha_{111}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-9.1e-04_{-0.009}^{+0.010}$ \\ 
$GP \alpha_{120}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$28.73_{-0.05}^{+2.06}$ \\ 
$GP \beta_{120}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-56.46_{-0.19}^{+0.57}$ \\ 
$GP \alpha_{121}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-12.46_{-0.13}^{+1.92}$ \\ 
$GP \beta_{121}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-9.09_{-1.64}^{+0.42}$ \\ 
$GP \alpha_{200}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-2.33_{-0.97}^{+0.35}$ \\ 
$GP \alpha_{210}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-0.008_{-0.014}^{+0.009}$ \\ 
$GP \beta_{210}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$0.006_{-0.011}^{+0.012}$ \\ 
$GP \alpha_{211}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-0.005_{-0.016}^{+0.013}$ \\ 
$GP \alpha_{220}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-14.33_{-0.08}^{+4.16}$ \\ 
$GP \beta_{220}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$29.22_{-4.11}^{+0.12}$ \\ 
$GP \alpha_{221}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-38.19_{-0.79}^{+1.16}$ \\ 
$GP \beta_{221}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-11.72_{-0.23}^{+3.19}$ \\ 
$GP \alpha_{300}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$12.43_{-2.97}^{+0.14}$ \\ 
$GP \alpha_{310}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$0.009_{-0.010}^{+0.010}$ \\ 
$GP \beta_{310}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-0.008_{-0.012}^{+0.011}$ \\ 
$GP \alpha_{311}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$1.3e-04_{-0.0031}^{+0.0033}$ \\ 
$GP \alpha_{320}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$53.01_{-3.67}^{+0.31}$ \\ 
$GP \beta_{320}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-24.08_{-0.64}^{+0.89}$ \\ 
$GP \alpha_{321}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$0.68_{-0.15}^{+4.75}$ \\ 
$GP \beta_{321}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-5.31_{-3.48}^{+0.12}$ \\ 
$GP \alpha_{400}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-6.51_{-0.85}^{+0.51}$ \\ 
$GP \alpha_{410}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-0.0084_{-0.0084}^{+0.0081}$ \\ 
$GP \beta_{410}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-0.0043_{-0.0060}^{+0.0071}$ \\ 
$GP \alpha_{411}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$0.0025_{-0.0051}^{+0.0051}$ \\ 
$GP \alpha_{420}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$-9.96_{-0.28}^{+0.27}$ \\ 
$GP \beta_{420}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$7.21_{-0.99}^{+0.55}$ \\ 
$GP \alpha_{421}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$9.25_{-1.16}^{+0.32}$ \\ 
$GP \beta_{421}$&$\mathcal{N}$(0.0e+00,2.0e+02)&$-$&$1.26_{-0.10}^{+2.55}$ \\ 
GP P&$\mathcal{LU}$(20.00,60.00)&$-$&$59.75_{-0.55}^{+0.10}$ \\ 
GP $\rho$&$\mathcal{LU}$(10.00,100000.00)&$-$&$1051.07_{-4.97}^{+0.16}$ \\ 
\end{tabular} 
\tablefoot{  
stellar and noise param}
\end{small} 
\end{table*}
